FailBench: Evaluating Fault Tolerance Across Distributed Training Architectures

Distributed deep learning relies on data, pipeline, tensor, and hybrid parallelism, yet fault-tolerance mechanisms are typically evaluated only on the architecture for which they were designed. This leaves practitioners with little guidance when choosing mechanisms across architectures. FailBench provides a unified evaluation harness covering seven distributed training architectures, eight crash-fault-tolerance mechanisms and a no-FT baseline, and single, concurrent, and cascading fail-stop failures. We evaluate 142 (architecture, mechanism, trace) combinations on an 8xV100 cluster, with per-rank checkpoint states ranging from 205 MB to 2.7 GB. Three findings emerge. First, no mechanism is universally best: on A2, disk checkpointing has the lowest steady-state overhead (0.5%), in-memory replication restores fastest (~17 ms), and just-in-time checkpointing avoids periodic steady-state checkpoint cost but incurs ~0.9 s upon failure. When process-group re-formation takes seconds, mechanisms differ more in runtime overhead than restore speed. Second, gossip training increases sample throughput by 17.9% after losing a worker, yet shows no detectable improvement in loss progress over a matched no-fault baseline. Third, mechanism cost depends strongly on architecture: in-memory replication overhead ranges from 3.7% to 176%. We translate these findings into a decision framework for selecting fault-tolerance mechanisms and release FailBench as an open artifact.

==> paper_numbers.json <==
{
  "_meta": {
    "purpose": "Source-of-truth for every numeric quantity reported in the paper. Sweep prose, abstract, captions, and footnotes against this file to catch drift after any campaign re-run.",
    "generated_from": "final typeset Tables III, V, VIII, IX, X, XI, XII, XIII after Task-7 + Tier-0 sweep",
    "sweep_date": "2026-09-25",
    "revision_log_pointer": "R6.11 (Task 7) + R6.12 (sweep) + R6.31/R6.33/R6.35 (A6 corrections)"
  },
  "table_III_m1_validation": {
    "label": "tab:m1-validation",
    "path": "sections/methodology.tex",
    "n_per_condition": 10,
    "rows": [
      {
        "condition": "PCIe / small state",
        "state_MB": 204.7,
        "predicted_ms": 17.1,
        "measured_ms": {
          "mean": 20.5,
          "ci95": 0.7
        },
        "deviation_pct": 20.2
      },
      {
        "condition": "PCIe / large state",
        "state_MB": 2600.0,
        "predicted_ms": 216.7,
        "measured_ms": {
          "mean": 289.8,
          "ci95": 0.9
        },
        "deviation_pct": 33.7
      },
      {
        "condition": "Disk / large state",
        "state_MB": 2600.0,
        "predicted_ms": 1968.2,
        "measured_ms": {
          "mean": 3270.5,
          "ci95": 70.3
        },
        "deviation_pct": 66.2
      },
      {
        "condition": "Disk / small state",
        "state_MB": 204.7,
        "predicted_ms": 155.0,
        "measured_ms": {
          "mean": 340.2,
          "ci95": 5.2
        },
        "deviation_pct": 119.5
      }
    ],
    "extended_model": {
      "form": "T_restore ~ state_MB / B_eff + K_deser",
      "B_eff_PCIe_GB_per_s": 8.9,
      "B_eff_disk_GB_per_s": 0.82,
      "K_deser_disk_ms": 90,
      "fit_note": "predicts all four M1 measurements within CI95"
    }
  },
  "table_VIII_mech_frontier_a2_small": {
    "label": "tab:rq2-mech-frontier",
    "path": "sections/rq2_pareto.tex",
    "arch": "A2 Ring-AR",
    "state_MB": 204.7,
    "trace": "F1",
    "rows": [
      {
        "mech": "FT1",
        "n": 3,
        "ss_overhead_pct": {
          "mean": 0.48,
          "half_range": 0.03
        },
        "warm_save_ms": 283.3,
        "t_restore_ms_analytical": 155,
        "lost_steps": 50
      },
      {
        "mech": "FT2",
        "n": 6,
        "ss_overhead_pct": {
          "mean": 3.78,
          "half_range": 0.16
        },
        "warm_save_ms": {
          "mean": 423.4,
          "half_range": 17.6
        },
        "t_restore_ms_analytical": 17,
        "lost_steps": 50
      },
      {
        "mech": "FT3",
        "n": 6,
        "ss_overhead_pct": {
          "mean": 1.19,
          "half_range": 0.04
        },
        "warm_save_ms": {
          "mean": 133.7,
          "half_range": 5.0
        },
        "t_restore_ms_analytical": 300,
        "lost_steps": 25
      },
      {
        "mech": "FT4",
        "n": 3,
        "ss_overhead_pct": 0.0,
        "warm_save_ms": {
          "mean": 884.7,
          "half_range": 89.8
        },
        "t_restore_ms_analytical": 902,
        "lost_steps": 0
      },
      {
        "mech": "FT5",
        "n": 6,
        "ss_overhead_pct": {
          "mean": 372.3,
          "half_range": 41.16
        },
        "warm_save_ms": {
          "mean": 417.0,
          "half_range": 46.1
        },
        "t_restore_ms_analytical": 17,
        "lost_steps": 0.5
      },
      {
        "mech": "FT6",
        "n": 6,
        "ss_overhead_pct": {
          "mean": 6.75,
          "half_range": 0.34
        },
        "warm_save_ms": {
          "mean": 756.0,
          "half_range": 38.4
        },
        "t_restore_ms_analytical": 17,
        "lost_steps": 50
      }
    ]
  },
  "table_IX_ft2_cross_arch": {
    "label": "tab:rq2-ft2-cross-arch",
    "path": "sections/rq2_pareto.tex",
    "trace": "F1",
    "save_interval_steps": 100,
    "rows": [
      {
        "arch": "A1 sync-PS",
        "state_MB": 204.7,
        "n": 6,
        "warm_save_ms": {
          "mean": 714.9,
          "half_range": 24.6
        },
        "ss_overhead_pct": {
          "mean": 3.91,
          "half_range": 0.13
        },
        "t_restore_ms_analytical": 17
      },
      {
        "arch": "A2 Ring-AR",
        "state_MB": 204.7,
        "n": 6,
        "warm_save_ms": {
          "mean": 423.4,
          "half_range": 17.6
        },
        "ss_overhead_pct": {
          "mean": 3.78,
          "half_range": 0.16
        },
        "t_restore_ms_analytical": 17
      },
      {
        "arch": "A2 Ring-AR (M2)",
        "state_MB": 2600.0,
        "n": 0,
        "outcome": "NCCL deadlock 600s (SeqNum=86, NumelIn=18461000)",
        "citation": "tab:m2-deconfound"
      },
      {
        "arch": "A3 Tree-AR",
        "state_MB": 204.7,
        "n": 6,
        "warm_save_ms": {
          "mean": 424.9,
          "half_range": 17.4
        },
        "ss_overhead_pct": {
          "mean": 3.69,
          "half_range": 0.15
        },
        "t_restore_ms_analytical": 17
      },
      {
        "arch": "A4 Pipeline",
        "state_MB": 2567.0,
        "n": 6,
        "warm_save_ms": {
          "mean": 5521.9,
          "half_range": 797.2
        },
        "ss_overhead_pct": {
          "mean": 167.33,
          "half_range": 24.16
        },
        "t_restore_ms_analytical": 214
      },
      {
        "arch": "A5 Tensor-Par",
        "state_MB": 2616.9,
        "n": 6,
        "warm_save_ms": {
          "mean": 5647.7,
          "half_range": 821.5
        },
        "ss_overhead_pct": {
          "mean": 176.49,
          "half_range": 25.67
        },
        "t_restore_ms_analytical": 218
      },
      {
        "arch": "A6 P2P gossip",
        "state_MB": 204.7,
        "n": 0,
        "warm_cache_observation_ms": 17.17,
        "outcome": "structurally infeasible (S)"
      },
      {
        "arch": "A7 3D Hybrid",
        "state_MB": 2734.7,
        "n": 6,
        "warm_save_ms": {
          "mean": 5354.8,
          "half_range": 303.8
        },
        "ss_overhead_pct": {
          "mean": 14.39,
          "half_range": 0.82
        },
        "t_restore_ms_analytical": 228
      }
    ]
  },
  "table_X_ft4_cross_arch": {
    "label": "tab:rq2-ft4-cross-arch",
    "path": "sections/rq2_pareto.tex",
    "trace": "F1",
    "rows": [
      {
        "arch": "A1 sync-PS",
        "state_MB": 204.7,
        "n": 3,
        "lead_s": 2,
        "emergency_save_ms": {
          "mean": 1479.5,
          "half_range": 231.9
        },
        "eff_t_restore_ms_analytical": 1497
      },
      {
        "arch": "A2 Ring-AR",
        "state_MB": 204.7,
        "n": 3,
        "lead_s": 2,
        "emergency_save_ms": {
          "mean": 884.7,
          "half_range": 89.8
        },
        "eff_t_restore_ms_analytical": 902
      },
      {
        "arch": "A2 Ring-AR (M2)",
        "state_MB": 2600.0,
        "n": 3,
        "lead_s": 15,
        "emergency_save_ms": "not_separately_measured",
        "eff_t_restore_ms_analytical": 217,
        "ss_overhead_pct": {
          "mean": 0.18,
          "half_range": 0.31
        },
        "citation": "tab:m2-deconfound"
      },
      {
        "arch": "A3 Tree-AR",
        "state_MB": 204.7,
        "n": 3,
        "lead_s": 2,
        "emergency_save_ms": {
          "mean": 871.8,
          "half_range": 39.3
        },
        "eff_t_restore_ms_analytical": 889
      },
      {
        "arch": "A4 Pipeline",
        "state_MB": 2567.0,
        "n": 3,
        "lead_s": 15,
        "emergency_save_ms": {
          "mean": 9697.0,
          "half_range": 330.3
        },
        "eff_t_restore_ms_analytical": 9911
      },
      {
        "arch": "A5 Tensor-Par",
        "state_MB": 2616.9,
        "n": 3,
        "lead_s": 15,
        "emergency_save_ms": {
          "mean": 10558.7,
          "half_range": 1493.4
        },
        "eff_t_restore_ms_analytical": 10777
      },
      {
        "arch": "A6 P2P gossip",
        "state_MB": 204.7,
        "n": 3,
        "lead_s": 2,
        "emergency_save_ms": {
          "mean": 881.1,
          "half_range": 103.5
        },
        "eff_t_restore_ms_analytical": 898
      },
      {
        "arch": "A7 3D Hybrid",
        "state_MB": 2734.7,
        "n": 3,
        "lead_s": 15,
        "emergency_save_ms": {
          "mean": 10314.6,
          "half_range": 324.4
        },
        "eff_t_restore_ms_analytical": 10543
      }
    ]
  },
  "table_XI_m2_deconfound": {
    "label": "tab:m2-deconfound",
    "path": "sections/rq2_pareto.tex",
    "arch": "A2 Ring-AR",
    "state_MB": 2600.0,
    "trace": "F1",
    "workload": "mlp_large_2p6gb (H=18000 single Linear)",
    "rows": [
      {
        "mech": "FT1 disk (BeeGFS)",
        "n": 3,
        "ss_overhead_pct": {
          "mean": 3.14,
          "half_range": 0.24
        },
        "t_restore_ms_analytical": 1968,
        "note": "sub-linear scaling vs FT1@205MB (0.48% -> 3.14% for 13x state = 6.5x SS)"
      },
      {
        "mech": "FT2 in-mem 100-step",
        "n": 0,
        "outcome": "NCCL deadlock at 600s (SeqNum=86)",
        "note": "not measurable in current implementation; root cause TBD"
      },
      {
        "mech": "FT4 JIT 15s lead",
        "n": 3,
        "ss_overhead_pct": {
          "mean": 0.18,
          "half_range": 0.31
        },
        "t_restore_ms_analytical": 217
      },
      {
        "mech": "FT9 no-FT baseline",
        "n": 3,
        "ss_overhead_pct": {
          "mean": 0.0,
          "half_range": 0.04
        },
        "t_restore_ms": "infty"
      }
    ]
  },
  "table_XII_f2f3_attribution": {
    "label": "tab:rq2-f2f3-attribution",
    "path": "sections/rq2_pareto.tex",
    "rows": [
      {
        "arch": "A2",
        "mech": "FT2",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT2",
        "trace": "F3",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT3",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT3",
        "trace": "F3",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT5",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT5",
        "trace": "F3",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT6",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A2",
        "mech": "FT6",
        "trace": "F3",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A4",
        "mech": "FT2",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A4",
        "mech": "FT4",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A5",
        "mech": "FT2",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A5",
        "mech": "FT4",
        "trace": "F2",
        "n": 5,
        "t_recover_ms": {
          "mean": 128,
          "half_range": 2
        },
        "outcome": "mixed (2/5 grace)"
      },
      {
        "arch": "A6",
        "mech": "FT1",
        "trace": "F1",
        "n": 2,
        "t_recover_ms": {
          "mean": 18367,
          "half_range": 12364
        },
        "outcome": "gracedeg",
        "exploratory": true
      },
      {
        "arch": "A6",
        "mech": "FT1",
        "trace": "F2",
        "n": 5,
        "t_recover_ms": {
          "mean": 2537,
          "half_range": 2272
        },
        "outcome": "gracedeg"
      },
      {
        "arch": "A6",
        "mech": "FT1",
        "trace": "F3",
        "n": 5,
        "t_recover_ms": {
          "mean": 3905,
          "half_range": 2445
        },
        "outcome": "gracedeg"
      },
      {
        "arch": "A6",
        "mech": "FT4",
        "trace": "F1",
        "n": 5,
        "t_recover_ms": {
          "mean": 8400,
          "half_range": 14987
        },
        "outcome": "gracedeg"
      },
      {
        "arch": "A6",
        "mech": "FT4",
        "trace": "F2",
        "n": 5,
        "t_recover_ms": {
          "mean": 9189,
          "half_range": 14661
        },
        "outcome": "gracedeg"
      },
      {
        "arch": "A6",
        "mech": "FT4",
        "trace": "F3",
        "n": 5,
        "t_recover_ms": {
          "mean": 18308,
          "half_range": 15158
        },
        "outcome": "gracedeg"
      },
      {
        "arch": "A7",
        "mech": "FT2",
        "trace": "F2",
        "t_recover_ms": "infty",
        "outcome": "halted",
        "exploratory": true
      },
      {
        "arch": "A7",
        "mech": "FT4",
        "trace": "F2",
        "n": 5,
        "t_recover_s": {
          "mean": 206,
          "half_range": 307
        },
        "outcome": "mixed (3/5 grace)"
      }
    ],
    "bimodality_analysis": {
      "script": "scripts/analyze_a6_bimodal.py",
      "split_ratio": 10.0,
      "verdict_a6_ft4_all_traces": "unimodal at n=5",
      "note": "wide half-ranges reflect legitimate gossip-cadence per-seed variance, not a stable two-mode structure"
    }
  },
  "derived_T_PG_range": {
    "definition": "T_recover = T_restore + T_PG + T_init; T_PG = process-group re-formation cost",
    "lower_bound_source": {
      "cell": "A6+FT1 F2",
      "t_recover_ms": {
        "mean": 2537,
        "half_range": 2272,
        "n": 5
      },
      "ft1_restore_ms_analytical": 155,
      "residual_ms_mean": 2382,
      "residual_ms_seed_span": [
        110,
        4654
      ]
    },
    "upper_bound_source": {
      "cell": "PyTorch Elastic + NCCL communicator setup",
      "range_s": [
        3,
        10
      ],
      "note": "consistent with Bamboo teardown-and-restart timings"
    },
    "reported_range_s": [
      2,
      10
    ],
    "abstract_reported_range_s": [
      2,
      10
    ],
    "changed_from": [
      1,
      10
    ],
    "change_note": "M4 seed boost tightened A6+FT1 F2 from 1714\u00b182 (n=1) to 2537\u00b12272 (n=5); mean-based lower bound rises from ~1.6s to ~2.4s residual, so composite lower end updated from 1 to 2 s"
  },
  "table_XIII_decision": {
    "label": "tab:decision",
    "path": "sections/decision_framework.tex",
    "rows_of_interest": [
      {
        "arch_class": "Small-state DDP/PS/AR",
        "state": "<=500MB",
        "regime": "F1",
        "sla": "continuous_ok_lt_10pct",
        "rec": "FT2 int=100",
        "ss_pct": "3.7-3.9",
        "eff_t_restore": "~17ms"
      },
      {
        "arch_class": "Small-state DDP/PS/AR",
        "state": "<=500MB",
        "regime": "F1",
        "sla": "throughput_strict",
        "rec": "FT4 lead>=1s",
        "ss_pct": "0",
        "eff_t_restore": "~0.9s"
      },
      {
        "arch_class": "Large-state DDP/AR (M2)",
        "state": "1-3GB",
        "regime": "F1",
        "sla": "continuous_ok_lt_5pct",
        "rec": "FT1 int=20",
        "ss_pct": "3.14",
        "eff_t_restore": "~1.97s"
      },
      {
        "arch_class": "Large-state pipeline / TP",
        "state": "1-3GB",
        "regime": "F1",
        "sla": "continuous_ok_lt_35pct",
        "rec": "FT2 int=500",
        "ss_pct": "~33",
        "eff_t_restore": "~0.2s",
        "extrapolated": true,
        "note": "assumes SS scales inversely with interval from measured int=100 cell; not run"
      },
      {
        "arch_class": "Large-state pipeline / TP",
        "state": "1-3GB",
        "regime": "F1",
        "sla": "pause_le_15s",
        "rec": "FT4 lead>=15s",
        "ss_pct": "0",
        "eff_t_restore": "9.9-10.8s"
      },
      {
        "arch_class": "Large-state 3D hybrid",
        "state": ">2GB",
        "regime": "F1",
        "sla": "ss_ok_le_15pct",
        "rec": "FT2 int=100",
        "ss_pct": "14",
        "eff_t_restore": "~0.23s"
      },
      {
        "arch_class": "Gossip / D-PSGD (A6)",
        "state": "<=500MB",
        "regime": "F1_grace",
        "sla": "arch_handles_it",
        "rec": "FT9+membership",
        "ss_pct": "0",
        "eff_t_restore": "0.5-1.6s"
      },
      {
        "arch_class": "Async-PS (A1 async)",
        "state": "<=500MB",
        "regime": "F1_grace",
        "sla": "arch_handles_it",
        "rec": "FT9+per-pair-timeout",
        "ss_pct": "0",
        "eff_t_restore": "~5s"
      },
      {
        "arch_class": "Gossip / D-PSGD (A6)",
        "state": "<=500MB",
        "regime": "F2_or_F3",
        "sla": "arch_handles_it",
        "rec": "FT9+membership",
        "ss_pct": "0",
        "eff_t_restore": "2.5-3.9s",
        "note": "M4 seed-boosted, was 1.7-4.3s"
      }
    ]
  },
  "abstract_frontier_numbers": {
    "ft1_small_state": {
      "ss_pct": 0.5,
      "t_restore_ms_analytical": 155,
      "measured_cold_cache_ms_from_M1": 340.2,
      "deviation_pct": 119.5
    },
    "ft2_small_state": {
      "ss_pct": 3.8,
      "t_restore_ms_analytical": 17,
      "measured_cold_cache_ms_from_M1": 20.5,
      "deviation_pct": 20.2
    },
    "ft4_small_state": {
      "ss_pct": 0.0,
      "t_restore_ms_analytical": 900,
      "note": "emergency-save + PCIe restore; save cost measured directly at 884.7ms on A2"
    },
    "framing_note": "analytical values are systematic lower bounds; M1 microbench (Table III) establishes the gap"
  },
  "known_stale_spots_resolved": [
    {
      "id": "S1",
      "spot": "'validated to <1%' claims",
      "hit_locations": [
        "threats_to_validity.tex:20",
        "methodology.tex:101",
        "methodology.tex:176",
        "rq2_pareto.tex:216",
        "rq2_pareto.tex:630"
      ],
      "resolution": "reframed as 'lower bound; validated in Table III'",
      "revision_log": "R6.12"
    },
    {
      "id": "S2",
      "spot": "T_PG derivation using A6+FT1 F2 = 1714\u00b182 ms",
      "hit_location": "rq2_pareto.tex:394",
      "resolution": "updated to 2537\u00b12272 (n=5); T_PG range widened to [2,10]s at mean",
      "revision_log": "R6.12"
    },
    {
      "id": "S3",
      "spot": "decision-framework A6 F2/F3 = 1.7/4.3 s",
      "hit_locations": [
        "decision_framework.tex:59",
        "decision_framework.tex:90"
      ],
      "resolution": "updated to 2.5/3.9 s with $\\dagger$ caveat on per-seed spread",
      "revision_log": "R6.12"
    },
    {
      "id": "S4",
      "spot": "A6+FT4 bimodality contradiction",
      "hit_location": "rq2_pareto.tex:906",
      "resolution": "removed 'two distinct per-seed outcomes' claim; body prose now matches analyzer's unimodal-at-n=5 verdict",
      "revision_log": "R6.12"
    },
    {
      "id": "S5",
      "spot": "'18.4 s bimodal outlier' exclusion in T_PG derivation",
      "hit_location": "rq2_pareto.tex:400",
      "resolution": "changed exclusion basis from 'bimodal' to 'exploratory n=2, not cited in decision framework'",
      "revision_log": "R6.12"
    },
    {
      "id": "S6",
      "spot": "abstract '155 ms / 17 ms' without lower-bound framing",
      "hit_location": "abstract.tex:23-30",
      "resolution": "added explicit 'lower bounds; M1 shows +20% to +120% measured gap' clause and updated T_PG to 2-10 s",
      "revision_log": "R6.12"
    }
  ],
  "residual_TODOs": [
    "Step 0: rerun rollup scripts on HPC (M1 microbench, M2 deconfound, M4 seed boost) and diff outputs against this file. If any number disagrees, this file is authoritative; regenerate the tables from it.",
    "Step 3: regenerate Fig. 3 (rq2_pareto.pdf) from final logs \u2014 verify the M2 annotation lands on the large-state panel and the plotted values match Table XI; verify Fig. 4 (heatmap) cells for A6 rows have the M4-boosted numbers.",
    "Step 5: freeze this file (mark _meta.frozen = true) after Step 0 confirmation, then start cutting."
  ],
  "a6_convergence": {
    "label": "fig:a6-convergence",
    "path": "sections/rq1_inherent_exposure.tex, sections/threats_to_validity.tex",
    "source": "results/a6_overshoot.csv (scripts/plot_a6_convergence.py --tmax auto --postfault-ref 180 --peak-window 150,350)",
    "n_fault": 7,
    "n_baseline": 3,
    "fault_steps": 3000,
    "baseline_steps": 5000,
    "matched_window_s": 1122.9,
    "fault_injection_s": 180.0,
    "smoothing": "20-step centered moving average (NOT an EMA)",
    "postfault_target_loss": 6.9092,
    "time_to_target_s": {
      "fault": {
        "mean": 169.6,
        "min": 71.3,
        "max": 272.5
      },
      "baseline": {
        "mean": 152.7,
        "min": 73.2,
        "max": 192.7
      },
      "mannwhitney_p": 0.83
    },
    "postfault_loss_drop_nats": {
      "fault": {
        "mean": 0.1305,
        "min": -0.0488,
        "max": 0.3033
      },
      "baseline": {
        "mean": 0.1262,
        "min": 0.0488,
        "max": 0.2569
      },
      "mannwhitney_p": 0.67
    },
    "overshoot_nats": {
      "fault": {
        "mean": 0.322,
        "min": 0.247,
        "max": 0.558,
        "peak_t_s": 217
      },
      "baseline": {
        "mean": 0.304,
        "min": 0.262,
        "max": 0.33,
        "peak_t_s": 232
      },
      "mannwhitney_p": 0.67,
      "note": "baseline has NO fault yet overshoots the same amount; the bump is overlay dynamics, not fault recovery"
    },
    "throughput": {
      "pre_fault_per_rank": 10.68,
      "post_fault_per_rank": 14.38,
      "aggregate_pre": 85.4,
      "aggregate_post": 100.7,
      "aggregate_gain_pct": 17.9,
      "note": "gain is per sample and is not statistically resolved at n=7"
    },
    "RETRACTED": {
      "claim": "2.7x time-to-target penalty",
      "why": "target 6.72 was the max per-run min of RAW loss, crossed by noise within 0.7-18.8s, i.e. 161s BEFORE the 180s fault; both groups still had 8 ranks at that point. Mann-Whitney p=0.27.",
      "superseded_by": "time_to_target_s above, measured from t_ref=180 on smoothed loss",
      "revision": "R6.33"
    }
  },
  "a1_async_config": {
    "path": "sections/rq1_inherent_exposure.tex, sections/threats_to_validity.tex",
    "source": "code/failbench/architectures/a1_param_server_async.py:148-149",
    "worker_timeout_s": 5.0,
    "min_responders": 1,
    "override_note": "neither key is set in any config/sbatch/yaml in the repo; both are the code defaults",
    "implication": "with min_responders=1 the skip-step branch is effectively dead and graceful degradation under a single fault is guaranteed by construction; a larger quorum would stall like A1-sync"
  }
}
